NuSTAR and AstroSat observations of GX 9$+$1: Spectral and temporal studies

We have studied the spectro-temporal properties of the neutron star low mass X-ray binary GX 9$+$1 using data from \textit{NuSTAR/FPM} and \textit{AstroSat/SXT} and \textit{LAXPC}. The hardness-intensity diagram of the source showed it to be in the soft spectral state during both observations. \textit{NuSTAR} spectral analysis yielded an inclination angle ($\theta$) $=$ 29$\substack{+3\\-4}^{\circ}$ and inner disk radius ($R_{in}$) $\leq$ 19.01 km. Assuming that the accretion disk was truncated at the Alfv\'en radius during the observation, the upper limit of the magnetic dipole moment ($\mu$) and the magnetic field strength ($B$) at the poles of the neutron star in GX 9$+$1 were calculated to be 1.45$\times$$10^{26}$ G cm$^3$ and 2.08$\times$$10^8$ G, respectively (for $k_A$ $=$ 1). Flux resolved spectral analysis with \textit{AstroSat} data showed the source to be in the soft spectral state ($F_{disk}$/$F_{total}$ $\sim$0.9) with a monotonic increase in mass accretion rate ($\dot{m}$) along the banana branch. The analysis also showed the presence of absorption edges at $\sim$1.9 and $\sim$2.4 keV, likely due to Si XIII and S XV, respectively. Temporal analysis with \textit{LAXPC-20} data in the 0.02 $-$ 100 Hz range revealed the presence of noise components, which could be characterized with broad Lorentzian components.

==> LEGACY/legacy.txt <==
% This folder holds old versions of the mnras style files.
%
% Newer versions are not backwards compatible and have been renamed. These old
% copies are therefore provided as a courtesy, so old documents can continue to
% be compiled.
%
% This approach was discussed with, and approved by, the TeX Users Group.

==> readme.txt <==
% readme.txt
%
% MNRAS journal LaTeX package
% v3.0 for LaTeX 2e
%
%
% This work may be distributed and/or modified under the
% conditions of the LaTeX Project Public License, either version 1.3
% of this license or (at your option) any later version.
% The latest version of this license is in
%   http://www.latex-project.org/lppl.txt
% and version 1.3 or later is part of all distributions of LaTeX
% version 2005/12/01 or later.
%
% This work has the LPPL maintenance status `author-maintained'.
% 
% The Current Maintainer of this work is: Royal Astronomical Society,
% MNRAS Editorial Office, who can be contacted on mn@ras.org.uk
%
% This work consists of all the files listed in readme.txt
%
%
% Last updated 22 May 2015
%
% Copyright (C) Royal Astronomical Society 2015, Blackwell Science 2001,
% Cambridge University Press 1994
%
% See each file for a detailed author list and change log.
%
% This package consists of the following files:

readme.txt          This file

mnras.cls           MNRAS LaTeX document class
mnras.bst           MNRAS BibTeX style

mnras_guide.tex     User guide, LaTeX format
mnras_guide.pdf     User guide, PDF format
mnras_template.tex  A simple template paper

example.eps         An example image used in the guide
example.png         An example image used in the guide
example.ps          An example image used in the guide

legacy\legacy.txt   Description of the legacy releases
legacy\mn2e.cls     v2.2 of mn2e.cls (deprecated)
legacy\mn2e.bst     v1.1b of mn2e.bst (deprecated)


% Disclaimer:
%
% This LaTeX package is provided free to the community in the hope that it
% assists them in preparing papers for the journal Monthly Notices of the
% Royal Astronomical Society.
% The files are provided 'as-is' with no guarantee of their suitability,
% freedom from errors or omissions, or compatibility with any software.
% The Royal Astronomical Society cannot provide user support for this package,
% LaTeX, or for any other software.
% Authors are free to use other styles or programmes if they wish.
% Please see the journal instructions to authors for guidance.
% This disclaimer is in addition to the No Warranty section of the licence,
% at the link given above.
